Response Ranking with Deep Matching Networks and External Knowledge in Information-seeking Conversation Systems

Intelligent personal assistant systems with either text-based or voice-based conversational interfaces are becoming increasingly popular around the world. Retrieval-based conversation models have the advantages of returning fluent and informative responses. Most existing studies in this area are on open domain "chit-chat" conversations or task / transaction oriented conversations. More research is needed for information-seeking conversations. There is also a lack of modeling external knowledge beyond the dialog utterances among current conversational models. In this paper, we propose a learning framework on the top of deep neural matching networks that leverages external knowledge for response ranking in information-seeking conversation systems. We incorporate external knowledge into deep neural models with pseudo-relevance feedback and QA correspondence knowledge distillation. Extensive experiments with three information-seeking conversation data sets including both open benchmarks and commercial data show that, our methods outperform various baseline methods including several deep text matching models and the state-of-the-art method on response selection in multi-turn conversations. We also perform analysis over different response types, model variations and ranking examples. Our models and research findings provide new insights on how to utilize external knowledge with deep neural models for response selection and have implications for the design of the next generation of information-seeking conversation systems.

==> reference_additional.txt <==
@article{weston2015memory,
  title={Memory networks},
  author={Weston, Jason and Chopra, Sumit and Bordes, Antoine},
  journal={ICLR '15},
  year={2015}
}

@inproceedings{sukhbaatar2015end,
  title={End-to-end memory networks},
  author={Sukhbaatar, Sainbayar and Szlam, Arthur and Weston, Jason and Fergus, Rob},
  booktitle={NIPS '15},
  pages={2440--2448},
  year={2015}
}

@article{graves2014neural,
  title={Neural turing machines},
  author={Graves, Alex and Wayne, Greg and Danihelka, Ivo},
  journal={arXiv preprint arXiv:1410.5401},
  year={2014}
}

@inproceedings{kumar2016ask,
  title={Ask me anything: Dynamic memory networks for natural language processing},
  author={Kumar, Ankit and Irsoy, Ozan and Ondruska, Peter and Iyyer, Mohit and Bradbury, James and Gulrajani, Ishaan and Zhong, Victor and Paulus, Romain and Socher, Richard},
  booktitle={ICML '16},
  pages={1378--1387},
  year={2016}
}

@inproceedings{xiong2016dynamic,
  title={Dynamic memory networks for visual and textual question answering},
  author={Xiong, Caiming and Merity, Stephen and Socher, Richard},
  booktitle={ICML '16},
  pages={2397--2406},
  year={2016}
}

@article{bordes2015large,
  title={Large-scale simple question answering with memory networks},
  author={Bordes, Antoine and Usunier, Nicolas and Chopra, Sumit and Weston, Jason},
  journal={arXiv preprint arXiv:1506.02075},
  year={2015}
}

@article{miller2016key,
  title={Key-value memory networks for directly reading documents},
  author={Miller, Alexander and Fisch, Adam and Dodge, Jesse and Karimi, Amir-Hossein and Bordes, Antoine and Weston, Jason},
  journal={EMNLP '17},
  pages={1400-1409},
  year={2016}
}

@inproceedings{shen2017reasonet,
  title={Reasonet: Learning to stop reading in machine comprehension},
  author={Shen, Yelong and Huang, Po-Sen and Gao, Jianfeng and Chen, Weizhu},
  booktitle={KDD '17},
  pages={1047--1055},
  year={2017}
}
@inproceedings{Lv:2014:RDM:2661829.2661900,
	author = {Lv, Yuanhua and Zhai, ChengXiang},
	title = {Revisiting the Divergence Minimization Feedback Model},
	booktitle = {CIKM '14},
	year = {2014},
} 

